Adversarial Representation Learning With Closed-Form Solvers

Adversarial representation learning aims to learn data representations for a target task while removing unwanted sensitive information at the same time. Existing methods learn model parameters iteratively through stochastic gradient descent-ascent, which is often unstable and unreliable in practice. To overcome this challenge, we adopt closed-form solvers for the adversary and target task. We model them as kernel ridge regressors and analytically determine an upper-bound on the optimal dimensionality of representation. Our solution, dubbed OptNet-ARL, reduces to a stable one one-shot optimization problem that can be solved reliably and efficiently. OptNet-ARL can be easily generalized to the case of multiple target tasks and sensitive attributes. Numerical experiments, on both small and large scale datasets, show that, from an optimization perspective, OptNet-ARL is stable and exhibits three to five times faster convergence. Performance wise, when the target and sensitive attributes are dependent, OptNet-ARL learns representations that offer a better trade-off front between (a) utility and bias for fair classification and (b) utility and privacy by mitigating leakage of private information than existing solutions.

==> s1.txt <==
x y 
-0.117241532971714	0.443033060452845
0.139780201623106	-0.0366250250162012
-0.0971871748069581	0.0840963864945745
0.0513076546732379	-0.166350987817832
-0.0906016903809350	-0.132109737042198
-0.0200053872535541	-0.162247726296427
0.173772495841626	0.0231861418467625
0.000870927589581714	-0.240807188143694
0.174554556268548	-0.0913954105209665
-0.369693191520276	0.261811426015937
0.0129950795363756	-0.00147767408853755
-0.0469549135281141	0.00398691234483024
0.308110838763957	0.0152629807653697
-0.0137844254032753	-0.0787171935171789
-0.125300636585378	-0.207252107544457
-0.209703798545378	0.00228796628511199
0.159974217668385	-0.384012706287190
-0.120735293230509	-0.254859095579140
0.495751857528876	0.102218079055339
0.172138266392575	0.00317667941941820
-0.162075852064733	0.109014454105331
0.285953323691563	0.0551587633180171
-0.281043837222170	0.00613824333708312
-0.229667734903487	0.0785293461124144
-0.161314083274357	-0.174620196554956
0.0836726796442880	0.0617226149895087
0.271356996287575	0.325439196322753
-0.0464870124458153	0.0812203896506185
-0.153879811204112	-0.100239261486734
0.235716958508809	-0.116095139933757
0.283935620353114	-0.136642647026144
0.170305594211524	0.132593092850491
-0.176836850307806	0.103875919867872
0.0121569317478556	-0.0278778789622320
0.0275970183160783	-0.205922865026271
-0.121583804802245	0.0639591714310575
0.173770359661603	0.171261474722554
0.267017508476316	0.184018379538004
-0.213905895850479	0.117912469737328
-0.386381611192447	-0.0938838902407982
0.243268604058855	0.422901377229125
0.0600753218484632	0.261387015344947
-0.0697744158344295	-0.0926434826907168
-0.172441106059561	0.0640176386023085
-0.186781306022279	-0.165834300153930
0.000622955630792680	-0.374003580483989
0.110917576704393	0.188442919178197
-0.369240768768624	0.174160711570230
0.262227621823503	-0.150744737137211
0.0995104175456104	-0.260488120441545
-0.0449019637463132	0.307666028205910
0.137582548651851	0.0371948394620117
-0.273205859315836	-0.561368090709763
-0.0439515747268318	-0.0717226960672496
-0.0145697784527698	-0.0917420352482040
-0.000922411389537377	0.0442148396989604
0.125260546746181	-0.00953772948549863
0.0617520578267256	0.0382433247214298
0.180492733879012	-0.230558326805761
0.0322986832982598	-0.345730356420117
-0.0426105608312622	-0.0941240849772058
0.0230109002231674	0.182457344067972
0.00319703878765966	0.255501069764906
0.402797117125753	-0.0364147401358811
-0.236052589655175	0.109831181653423
0.503629972747528	-0.00247073850686719
-0.0272545514926731	-0.263739173063181
-0.174463606676166	0.247944362222572
0.302946582763566	0.173013230230626
-0.276691844992405	0.0410908726377578
0.375246363375842	-0.0431007533765897
0.136900080697079	-0.0305971651819581
-0.259864135334133	-0.172666725863221
-0.393667773487120	0.385094313304476
0.0766200208460039	-0.350694076014230
-0.220113541185499	-0.130815058209300
-0.0772604225338945	-0.0444136130989295
0.0749103373740712	0.0404566005384637
0.473681869416334	-0.00677158260034032
-0.0581628600923955	0.245469417217397
0.200270607787602	-0.439286141642670
0.104230311192957	-0.0139986393743774
0.268164278659570	0.230362545549772
-0.0630654814210096	-0.234583561648092
0.00911301912344704	-0.229285288368288
0.0485341478074370	-0.207991972326103
0.177466111120839	-0.00870932720651617
0.0525437115303374	-0.147173632654318
-0.00318342272790545	0.180054174089312
-0.147808321065034	-0.0905233743624824
-0.402725238796788	0.309456951444194
-0.113858162920106	-0.0683768146910106
-0.248019505742257	0.00902159210716389
-0.233811326680705	-0.0411411606108062
0.405414667891230	-0.0390609607117496
-0.0152937909403784	0.106804401861662
-0.207870900619434	0.0210974926355573
-0.104140580974493	0.211193278040373
0.220607424724516	-0.272906811062060
0.144159201200224	0.0687834807728070
0.200410892518865	-0.258006374213987
0.157363307309077	0.0529900930494957
0.125665133020783	-0.0723915308006988
0.137799303185869	0.134169348718417
-0.112247541667735	0.0130478757851319
0.0848104154885236	0.200190125998624
0.378662118562042	-0.120230181358917
-0.288555505002769	-0.0974023433367877
-0.00359463462956989	-0.648806044263152
-0.378120482042396	0.370996900907719
0.0231803565489316	0.310972739273725
0.170005027118899	-0.0498605469705778
-0.457992718639560	0.340436372093235
0.0506468229719077	-0.0832738496993534
0.184854845962774	-0.0933892302203414
0.270355892245502	-0.0313616585650092
-0.210307957042537	-0.400927774301271
-0.00443235823536404	0.320877975704249
-0.0446548280293970	-0.285190731972692
-0.395409291155373	0.223907639673328
0.372113902155073	0.184752642648938
-0.295893501648919	-0.0377715963415136
0.264679568832934	-0.112281606015033
0.108419678176910	0.199864705945571
0.0296442477882832	-0.226458380708948
0.0256863538991995	0.0303145807191478
-0.199500306881306	-0.276269337555801
-0.119486017802077	-0.149819259460318
-0.283140305269007	-0.167352969395949
-0.0165999562929313	0.129550347372013
-0.193325780152459	0.398645525845561
-0.00481894607237352	-0.370447564052918
0.0242343971095062	-0.196467141526422
-0.0845991512889803	-0.263731445333805
-0.528106432595157	-0.106601890287765
-0.222360553100535	0.107850617591477
0.338257379693641	0.0433816485696108
0.180483761668865	-0.0936192232752910
0.118668233987623	0.168086476288179
0.0521968990735330	0.0583080035625836
-0.130497122131274	-0.163788558662317
-0.119580821315699	0.268038655913739
0.00580877877389127	-0.331984398156947
0.0455902918443923	-0.195991026137719
-0.303518445517769	0.0317852075739815
-0.0269088222828270	-0.0783600007094812
-0.287452699688874	0.00943060387084387
-0.178496610254323	-0.168004121452572
-0.260856733988125	-0.234250441635286
0.230361104134015	0.475399615280398
0.140654966894035	-0.00498256162454211
-0.0208651552973987	-0.0508272447102638
0.0477666274570461	0.294394183341647
-0.130163309789673	0.0426578627424396
0.0675108843381047	0.00658964394512500
-0.0518721361518096	0.0231060460181050
0.321107341317830	-0.289268580006225
0.0874028619617795	0.228038010975148
0.0928914544401360	-0.0132882610818706
-0.0897209630089070	-0.139320096235829
-0.192741563694295	0.123266291468278
-0.122679017931680	-0.246683735778125
-0.131516872662740	-0.132755806349079
-0.0635081356843882	-0.266490652033977
-0.00345294142554628	0.139100090244256
0.415924710926370	0.0901413540298483
-0.232880830347015	0.325281964320856
0.211678466551299	-0.0305262762404800
-0.252561851570394	-0.0861632715810262
0.0766937670515448	-0.128805114168040
0.148132968961837	0.0298667767783265
0.0412130791685892	-0.201964534096210
-0.247172214409434	-0.447748721263817
-0.147158578643265	0.238791465606771
0.0896559372681985	-0.393525346911911
-0.0839769602214594	0.242606135421902
-0.0136467943972494	-0.0316957687722997
-0.182591212213279	0.0826242880813067
0.248253389711476	0.227642178011594
0.0233421959952792	0.0596001587436123
0.105572191635706	0.159593024735876
0.190378228071896	0.0494666843208438
-0.0223389970343664	-0.133286522126330
-0.123620857142990	-0.281588054610417
0.312605858232867	-0.247426315697097
0.138815152193410	0.274931872370831
0.0126148124660950	-0.0758791211459522
0.101262752887680	-0.128254949929520
-0.391106089408604	-0.274833174800198
0.228890837318618	-0.176869279325124
0.266546956213210	0.0130534980581035
-0.0585304149778809	-0.00768787487324915
-0.132623250181928	0.0404238490092673
0.110063992840576	-0.211767677056882
0.000820457884175136	-0.454426016425458
0.216998652910321	-0.131834368979166
-0.227641260434673	0.113126604742773
-0.503588707403504	-0.207768128846850
0.0134066315271501	0.0672660154215377
-0.133162107141266	0.187638575065983
0.134277882282345	-0.0792563042843814
0.114553228541717	-0.243760050058531
0.00207661950839658	-0.0430439464778330
0.180512808115368	-0.292445789213027
-0.447130183646936	0.120131377710116
0.0908808815966064	-0.0583416687282237
-0.135346728959778	-0.157459156656490
-0.335632126049584	0.182866818589016
-0.223563604690996	0.00424220548462063
0.153487616959329	-0.0802879113967843
0.182396019545954	-0.278509378132012
-0.121787512131198	0.480769406114034
-0.177950738315797	-0.105837434552318
0.217316509435870	0.353159119548825
-0.0600615830035429	0.248331252623549
-0.0833085716385037	0.151513693954295
-0.217249168376110	-0.170724826691435
-0.243256210566614	0.0201290637858724
-0.218052686391661	0.226153555764976
0.100593213279086	-0.0230589484297626
0.141479547047282	-0.491991693713514
0.312739084671144	-0.166100581416135
0.130119073279224	0.154036488876069
0.426109477064852	0.116997522800709
0.127717443522537	-0.0792346401121803
-0.0236021039437789	-0.262826067872750
-0.0569363742510376	0.155723049014726
-0.228151673742163	0.0486261059852709
0.0687080584605080	0.209339082077192
-0.172967464413645	0.0803100083622062
0.257499983403034	-0.161562238701958
0.294852553379279	0.420693618444204
0.251082860330057	0.100760323468244
0.0907161153816315	0.180386758341832
0.133263964537833	0.125176207331930
-0.190955751554775	-0.135902243738875
-0.0929276093154026	-0.00464664703192720
-0.273363783422624	-0.128241433709586
0.115095922633635	0.0965781622717864
0.458230393997680	0.177292740158284
0.0527251083252205	0.275806772558863
-0.0491973981629469	-0.326515075141063
0.00391819917366284	-0.0705146802808324
0.212990788437116	0.237034225398166
0.321380554606987	-0.238419195173001
0.134226722478546	0.0215368931626681
0.0682206095660081	0.116621162346828
-0.226548343856925	0.0784676162827411
-0.0827431335099860	0.352469061741422
0.00140228561920207	0.135664385370097
0.0697536110823738	1.08441902892558
0.238583043648356	1.00515097037165
0.185465538739521	1.48377052138526
-0.190370214536532	1.05531410123957
0.168166577479018	1.11094775652046
-0.0679158490497422	1.08732580270091
0.239194530082116	0.673725006223531
0.111074323407154	1.19615712127874
-0.124839682659875	0.897868888855232
0.146607956596186	0.997710081749151
-0.233657036564534	0.815839187864354
0.134410698562323	0.959391720860358
-0.193247191284299	0.810039722577599
0.203038146953102	1.12821296577244
0.404904102774194	1.10238127777666
-0.0715372732101953	0.994619768856852
-0.0760836568446052	0.674019828157452
-0.0712779420668156	0.919279068766461
0.0241668089390342	0.829096358213531
0.147373369153463	0.869518842649291
-0.157642866163256	1.21830922328571
-0.324700290585969	1.16745946582589
-0.0620210375638156	0.806585097249950
-0.00437597432895165	0.998726644766187
0.0597300964908457	0.759981364466102
0.363421353443285	1.02433341520846
0.349068133827245	0.970337198710008
-0.0994819076572177	0.824776556554083
0.0224130807928731	1.04785313119574
-0.0313620487226393	0.912568095235501
0.0731672396842490	0.809311527092583
0.275165841245663	0.820783743787185
0.213734980373213	0.940264351819978
-0.0164147527214168	1.26330891858754
-0.115616310592319	0.582771274039322
0.0596413786691100	1.16071042672609
0.00809943430768938	0.818450507683460
-0.125841432035945	1.25597460600068
0.127242713201511	1.05192318842106
0.614326708125093	0.877649835570069
0.257475258657054	1.27260295973197
0.117294280911376	0.837511581567218
0.119046664230488	0.929794397117764
-0.245420490418986	0.820253251862014
-0.00850618368606258	1.28919860181910
-0.240540573798470	0.834915266178782
0.0921424457434460	0.987886331305117
0.255099042869694	0.580065951603090
0.265615950917227	1.03814397594104
-0.196116559545043	0.793895967814913
0.194094648445981	0.818060847295820
-0.200773542230226	0.912714340394337
0.0243664011059410	0.987882184790748
-0.103225384634761	1.29229664032973
-0.0918117087975894	0.919377487161178
-0.104224493520477	0.927020392471776
-0.0658700343077679	1.00180554134139
-0.0808040073151905	0.899104142761183
-0.300883994637243	0.914902224952942
-0.431832007836841	0.797370198397331
-0.0594619833589706	1.34856139074527
0.113673649882800	1.20245443060367
0.299992766021170	0.738129881466199
0.417295597167507	0.738210951683135
-0.0493925402964251	0.855214612482413
0.232879108053860	0.968631606708323
-0.252245707715518	0.733923734889854
-0.0147406366850302	1.21138002176047
0.0706780810276878	1.51335756558960
-0.0237666908646633	1.00965497933023
0.0459893060366726	1.02387472360563
-0.195944755307806	1.21130539800182
-0.0945482854286425	0.911052419893448
-0.150043982050876	0.933393668878193
-0.378021277446044	1.58399810148675
0.123228950467718	0.836500330237899
-0.00779668391488405	1.06754326626819
0.0208375832165630	0.990047087196689
0.155797779382429	1.04535351932882
0.189085335202581	1.05786265932777
-0.0478836251272940	0.797835769718318
0.0490341833538180	0.973673040266248
0.108180651221365	0.824764853556070
-0.0580967698711397	0.872780390259365
-0.356030392007157	0.455409230654729
-0.0183570284521037	1.09713513358066
0.261911193438106	1.00269524786861
0.0587947438938180	1.03425602981170
-0.254758936615394	0.915326065626619
0.225879747990009	0.910908794389573
0.268509182892988	1.12653106997177
0.236296988143945	1.46620799497941
0.0557190283023838	0.977770212106105
0.199471198124932	0.786063665697847
0.148802558057427	0.764977805501623
-0.145132339579067	1.18910151131426
-0.00152302820277080	0.972952984788525
0.180127554158017	0.678971673475014
-0.0261774588541210	1.21331011664803
-0.0273634370164728	1.09232890947874
-0.117528750234162	1.01817140400220
0.120140993396540	1.12559846843065
-0.211088131778619	0.794373959517893
-0.0231401901687358	1.00552046918069
0.00696554516524443	0.942415800113131
0.197652287515607	0.833185588676809
0.386056873925631	0.949258839903659
-0.103180340404787	0.746090231567984
0.0618174617079653	1.01950231324778
0.0746632437801304	0.913922982826002
-0.211067344424967	0.758448505139407
-0.104973855018196	0.858567184866462
0.222620720724153	1.25183236081937
-0.210899259729331	0.983251773471055
0.250392477167920	1.13588805598808
-0.295443918915014	1.05614884927690
-0.255816852778444	1.06261474048670
0.0470266911396021	1.23741800497832
0.172057750501762	0.391835474354484
-0.112612568274895	1.14840931162422
-0.0724456517748465	1.09723518546319
-0.0980537261214216	1.17719810886013
0.0939941638733391	0.714909686668819
0.448926120373398	0.691387413641745
-0.113403161822814	1.25584123173746

==> s2.txt <==
x y
0.125647531246694	1.13016137318060
-0.125380127303263	1.23226117208276
-0.0453879177604031	0.757160593258365
0.294149468151126	0.900649099016573
0.0818136959118404	0.833113220182085
-0.195247973745025	1.10204892868752
-0.215854030570111	0.749643992446507
-0.113463375054235	0.984714208660680
-0.0459815410058020	0.937039088664039
0.249289115002317	1.10778482109288
-0.304784931633492	1.23144644995591
0.0293353107670683	0.905368274780465
-0.143597145811740	0.890460454105561
-0.111690284804456	1.39559702730475
-0.361013136309496	0.821572875761451
-0.277331386460585	0.976846185338961
-0.0177269606494929	1.01359715636737
-0.0132040086626430	1.09564459352599
0.0269404184758178	0.837366926204125
-0.292508428387364	1.21135674561414
0.0285892796548580	1.10643247935362
-0.0355968690116464	0.928322608448205
-0.101611482755028	0.715919164216554
0.252933282901216	0.702495181598523
0.0114413880650910	1.07051851971188
-0.346649412711830	1.05615645670778
0.464008850741668	1.21874264875037
-0.172580957302560	1.21201892238047
0.0497072570176437	1.36663335592025
-0.168341471048448	1.19787411413677
-0.159337240938354	1.02368446962939
0.126661504304753	0.704914136050533
-0.571101864546453	1.19849749002289
0.370861741925667	0.976492027675724
0.00869226099453938	0.541354036833373
0.258732072226366	0.855259034989091
-0.0105768907804376	0.977344509676295
-0.160958257328463	1.14877578936112
0.193521552959589	1.11604697633737
-0.320819395286835	1.37140830618983
0.00513880771848963	1.08063336780660
0.189927785480568	1.24130875717169
0.0409921000952322	0.960235352733264
-0.150328334480947	0.919400097549742
0.0515285713171592	0.829319739468414
-0.109409914818782	1.08820127419063
0.0635298466470522	0.543649503069826
-0.165996817460876	1.08270433866768
0.114708182676413	1.06380529549780
-0.0229635881604107	1.32136028677717
0.0767348751704527	1.14880024853893
-0.0556070157943387	1.01814218166261
-0.115011491930004	1.04804633977629
0.223018655785958	0.956387295677320
0.0723559234083681	1.05403978375128
-0.218035836008752	1.15488934365101
-0.108997388955536	1.06672789224417
0.0376648310248815	0.979824304494142
0.185219808201613	1.23639140006738
0.0564957483382765	0.889439251698146
0.340701058258997	0.821438498337708
0.259310193093672	1.20489981675515
-0.0298484595566809	0.492952175785635
-0.207080302268948	1.13204741675697
0.125392867351235	0.976288882062479
0.150413692079344	1.13827573357007
-0.267181103615878	1.15647214410029
-0.260246658814588	1.12274064462237
-0.325602300031224	0.997403499143528
-0.194298752775353	1.12921189230972
0.0138942335844975	0.828095611734961
-0.276098032845567	1.37301820858061
0.181735438843180	1.53450863747696
0.127355633046418	0.875598612732152
0.246992231428313	0.728574005698062
-0.373257879348190	1.06407418532608
0.0731153767495225	0.907336454425457
0.252670720655784	0.963450414502947
-0.382061721404033	0.874579802603968
-0.234142133856690	1.23088478513034
0.222366911152561	0.627279360272532
0.223715893501481	0.568275997438814
-0.0441741578876203	0.996458292055780
0.0396765236467274	1.26963455806769
-0.254724224189280	0.693221674054528
0.476630497818120	0.793720037091823
-0.0408568618355207	1.01933364317703
0.00208302767984821	0.980709915648818
0.0296316392752001	0.810911325382478
-0.191346397133929	1.18139417634052
-0.266768718074096	1.31443177479478
-0.126300185467499	1.09133423022819
-0.326652233000984	1.27353841678545
-0.307641695832998	0.784668364628213
0.188008957984199	0.912985614081572
-0.0466804047746422	1.23480468838561
-0.173983162304670	1.06939657996674
0.0901273008121477	1.44287564892562
-0.148612213406930	0.984049638881614
-0.0762784124740615	0.906816414819269
-0.0493509963060128	0.765486791639145
-0.433793023084161	0.875823902761971
0.212975184695762	1.03689832410194
-0.00902908268530144	1.39688740737236
0.0261981920878166	1.05603273714869
0.0770449712763343	1.16287757190016
-0.142075922408076	0.995061807664682
-0.392270512377050	0.863125452068127
0.0103230851052636	1.45013550883088
0.0124344995395455	0.869327472254800
-0.0266375751773574	1.16508214958994
0.330152579294530	1.11492261311348
-0.0109159056929491	1.03984598365152
-0.256090789820756	1.08015704845722
-0.305554593682065	0.620942591724988
0.0810291637269291	1.08657650560521
-0.233332626071492	1.09669107147878
0.153885046585877	1.09012276751037
-0.0986044460898380	0.987821773636271
0.101646459750589	1.37409475846350
-0.00526122381491990	0.870658953033480
0.409233899871959	1.44867050763464
-0.306686592341961	0.899454224339651
0.0293008264609607	0.740327216084029
-0.344732932717229	0.782287252922099

==> y1.txt <==
x y
1.14584561851129	-0.162764535948545
0.921814927397960	-0.288771410617617
1.20293276146157	-0.144535861241958
0.765125145438696	0.0516038192758369
0.590942316806981	-0.220837406604560
1.09678379564667	-0.141187917313366
0.998048608632771	0.239004646484446
1.04175120125654	-0.243191383477794
0.557208605452455	0.178119705975982
1.31595374935245	-0.218566713593325
0.620864020784465	-0.0184473119677656
0.954961112466688	0.176623383820614
0.896554406922150	-0.174026768198459
1.02897828607297	-0.224313162377656
0.778234117865573	0.329523933552461
1.35259209856713	0.0207767815003896
0.864015802216068	-0.307000315001046
0.833865971084733	-0.128518684295512
0.764355418170965	0.151771188029953
0.980875164613825	-0.456892280842611
0.662818161870501	-0.133151774004841
1.09351423598013	-0.317651136805575
0.863031166779602	-0.207125428415312
0.961955400683192	-0.216418804465673
0.526169918711390	0.159090782042648
1.32206658035138	0.0193098894411153
1.37409565710636	0.225067345975950
0.863481576210019	-0.0694806721278979
0.965969193464288	0.0691503137553774
0.913637422984358	0.0571349344446487
1.00935847547801	-0.0500297459499408
0.836123363303171	0.0600280235872012
0.859077177909744	0.191098727794439
0.823840344507250	-0.0583646691615697
1.29466828807912	0.0778863558725416
0.988451091196953	-0.206472845516581
1.12466081052791	-0.230786253886472
0.975000333922371	0.0195065039310670
1.28221197272640	0.208895409012563
0.747727072032353	0.201448660879951
0.710730031221816	0.00984274142443009
0.958310453978103	0.194497983355476
0.569692903980990	0.431490139236157
0.849526592936850	0.0875987619916076
0.846837501340858	-0.0115761255048992
1.06288138575887	0.0265518886241508
0.919976127726354	-0.0157190778685437
1.36502583331259	0.0862737773470731
1.05904712721641	0.130510388598125
0.918641832318923	-0.168231555044439
1.10760069609851	0.264513637982071
0.700407553261682	0.198791853025382
0.858467628783646	0.0422601770909103
1.28408667076448	0.0657425938492986
0.820229969998517	0.522831701137781
1.19103360535206	0.150710323692969
1.33881726217714	0.00939015799276979
1.18477581483089	0.309239145820644
1.28517016286052	-0.234227445647795
0.871997528994609	-0.360489436138450
0.616932050931998	-0.276390577454475
0.760805314973209	-0.209051724034761
0.694390970568124	-0.278749384871376
0.706554734008319	0.265298845131342
1.10592477431528	-0.155292450796154
1.10461487930948	-0.0217667675919486
0.835375207880064	-0.212795193008659
0.921534587791122	0.251737035553865
1.07220870918601	0.121675207456975
1.26923572345935	-0.333044427722968
0.984666881319505	-0.221800874740731
0.781461579101932	-0.0515934121394934
0.981958026999561	-0.142791217362568
1.11482831483987	0.105592654938451
1.34245352472344	0.228881459638877
0.812604283815894	0.0522862494979736
1.13009931811190	-0.144427395188518
1.02107465793437	-0.0668697562090782
1.16232591711803	0.270766301256790
1.17132758391517	-0.323076270757206
1.15811179875649	-0.0957955710738998
1.06089567934830	-0.193675117372497
0.796109274714764	-0.102167233963552
1.12463251148532	-0.248872576768794
0.827923291738714	0.0616398027139338
1.07230873242496	-0.0133200270534479
0.824055590769323	0.000949574705324597
1.05576284539259	0.109162547948787
0.949680023319303	0.171211403398006
0.908967758955072	0.0945934923124104
0.937931687096300	0.108211236868457
0.837715185061276	0.132301762173783
1.08024534572175	-0.0772901728942530
0.809127955631229	0.424685584584417
0.549708233180912	-0.311587396289864
1.00960686496743	0.358648537511757
0.907983128337048	-0.301743865331732
0.931226449731049	-0.0301937997401900
0.757863411996544	-0.0978127604366895
1.21343599044830	0.166091949697932
0.824078963390366	0.0117580041229468
1.00084365770466	0.239935896789757
1.04185330045350	-0.512085472177280
1.00161574371515	0.344940186476494
0.870621296362889	0.285172142910296
0.808722221225651	0.0634143209910608
1.08263880570681	0.00852136158181702
1.08023041884891	0.0582312390237819
1.02380103028040	0.0405826842456214
1.20070508594520	0.461703749801775
0.806064644833029	-0.123420304540868
0.718138153991359	-0.154069902596287
0.945970524823929	-0.236704407293391
0.700232121082650	-0.0756777521410385
0.893720873056736	-0.146337319446310
0.848341650299733	-0.0615835052768798
0.581048392423655	0.197720658156065
1.10619766922985	0.0791338003631916
1.25491373178564	0.0150747687108542
1.12778189645147	0.210969223454150
0.958589727855930	0.317249322261033
1.08804585227810	0.186185997092713
0.933365968089298	0.174902388676955
0.645150293890528	-0.0469043947335256
1.07381373173897	-0.169815692705587

==> y2.txt <==
x y
1.17329675916628	-0.195631305210124
1.18495129939307	0.133855226093886
0.907917964981867	0.283712073956101
0.837697612845603	0.132237588738479
1.24596362129510	-0.151634280814574
0.806611924976270	-0.123110808421391
0.721179831872448	-0.127780662603570
1.31203163475566	0.0899910418611762
0.821513545355359	-0.396043597479460
1.05174066642200	-0.0315984462167764
0.876994407375123	-0.383920995177249
1.17819683557167	0.308050952317547
1.05778884847458	0.167247020401395
0.675737626473681	0.0841449436342463
0.868941232412127	0.0353147859155607
0.750875518721034	0.139587485333433
1.10719232733378	0.0386027287667378
1.33730308478695	0.132926120622624
1.09690505164395	0.184899934780210
1.17908232250588	-0.273498876211921
0.861166101289833	0.0541982075419843
1.06411425045353	-0.0782709496221016
1.11563981833435	0.208083770087375
1.08036224327330	0.124830629775855
0.664326536228055	0.127395306814127
0.925464460047652	0.0556705216843742
1.11226482867762	-0.121047239112308
1.25050164517616	-0.0340937349459525
1.03027244800789	-0.0821357651042403
0.967429311630224	0.150288479545809
0.629712292523849	0.350268984175048
1.10368658490018	-0.326652119733361
0.961336110052094	0.176189117617492
0.742487252929018	0.128255629253516
0.963251096196720	0.363968554161824
1.18867212168481	0.543689433689541
0.708675177438621	0.295395813674076
1.30663499845882	0.0175942455099801
1.26671729290368	-0.0559543529286168
1.19477776905922	-0.428563626171538
0.769601696117921	0.103018578933338
0.750268652233270	0.0924029315929417
1.23076696422449	-0.0361207785658378
0.806853762006646	0.0532214061435221
1.22468416172586	0.109561160518294
0.813126169320786	0.00417572006354181
0.895579924971148	-0.124529746283105
0.984220018422470	0.0832662997648936
0.757581948688160	-0.0873929586071638
1.12513362838417	-0.139807073307553
1.22200679111269	0.0657460458323850
0.944581699298831	-0.0759393326230018
1.48411739434673	0.0750562589101178
0.968623293255165	0.0116450620533936
0.877957721980772	0.0561286671777000
1.23164669430651	0.237117611432554
1.10417607596371	-0.0410875305237339
0.793385177424926	-0.142630474803451
1.12944866173014	-0.170022531749696
1.19560354249973	-0.0734817382512381
1.26795277687662	0.0158089792817957
1.08078610148411	0.109110675076826
1.04484600433472	-0.393764963682030
1.28633841324700	0.480608642868717
1.18043595156001	-0.107169010236839
0.853297874113958	-0.0710176813837424
0.898565013315660	0.0682544009788751
1.08171862010786	0.226896177167214
1.27177326756207	-0.0363250713484416
0.881531286817460	-0.0717662686477195
1.18020730453507	-0.228644873300048
1.00337280654822	0.224962692210661
0.917538282313899	0.00459180215566567
1.19415441449001	-0.209958541818602
1.11539777568838	-0.297247719128111
0.873087144686665	-0.178160209190098
1.19800777891685	-0.257703509709802
0.579918028466410	-0.670769294273500
0.977166199449789	-0.0211985349116725
1.30038697438310	-0.264265729433975
1.00555848277828	0.120970460691312
0.937247883513394	0.00450683017056252
1.07079015353571	-0.303486794932947
1.14846953765934	-0.268270114767886
0.983180456884074	0.410245561729329
1.06283783068124	-0.128954596272596
0.998722314538710	0.0158622818693615
0.922563639495793	0.360266177958301
1.17885863194245	0.0501962413904081
0.889588636296960	0.112949963821429
1.11512476574482	-0.403178303416606
0.914334171997806	0.340236785199040
1.10095058443029	-0.283696856878877
0.634560164110402	0.207875432239657
0.894747772686912	-0.00985993528995711
1.17067889711487	-0.222136591369271
0.837049279619672	0.0337015269774282
1.00100904891289	0.0499657100748445
0.978697869607103	-0.0416388852077690
1.04203442534148	-0.121993054483502
0.962458307233630	0.220597122087637
0.762467860477615	-0.0410399593781528
1.21250016935400	-0.0841141556573302
0.634626733075183	-0.0322908012817520
0.777970487806133	0.0572857327953403
1.12954125184310	-0.0621293020549613
1.08701942455795	0.177401131298600
0.906159901457254	0.109729918823316
1.34454865909371	0.0231053459521893
0.963318325608670	-0.313301136143051
0.962940649794632	0.197148058988176
0.829104001977450	0.252544391136660
0.998604073621250	-0.0799368907025588
1.26230609666606	0.361285513187137
1.00045044350016	0.133259852842451
0.760625159293054	0.0398276224895888
0.934051338107972	0.204406703076812
1.28429468163299	-0.0755581811739753
0.825496050010994	-0.0991842376491058
1.06309676450633	0.0327224441172991
0.775054585316355	0.375261516766157
1.24024347442725	0.206681361227880
0.723295286849616	-0.132823748926117
0.746742374594136	-0.117622761890537
1.33352222145619	0.332318688751289
1.09851823730061	1.27901339549416
0.758044496073216	1.05652264041056
1.21054907679446	1.20181435128858
1.02678622107394	0.963664423186679
0.947314617232649	0.894407644942254
1.16020944908463	1.09761279316933
0.872390709510103	0.553824154410954
0.448962191555942	0.938042640623767
0.933335780719845	0.888037841239659
1.18909509412475	0.781578836865956
0.732709634309189	0.949790197313584
1.14848887273052	1.11993448129104
1.07066719448859	1.24545104027967
1.00080879365611	0.591537535536017
1.19998859959985	1.26826368830742
1.20661883885673	0.826596513506154
0.845473989115535	0.820049235863765
1.07834598436669	1.12324202130041
0.794196774433110	0.677251370417392
1.08387180098844	1.23604564257992
0.726631612626468	1.41005634902984
0.496098064121266	0.691980163113529
1.30344933429241	0.891718634652706
1.12485222024583	0.831240980980487
1.05294890725774	0.927810559585515
0.894029999113373	1.06332030492572
1.09454460992044	1.00806865378497
1.20278159189314	1.03350660538633
0.842999274417008	0.734602964387744
1.14926123667624	1.19426635760487
1.10499871930144	1.24324496854275
1.21955775587518	0.855917148664109
0.824304456463262	1.12452034557301
0.688759210746867	0.766936899599351
0.614911530347589	0.813011691420946
0.836031338829869	0.886184131324711
0.892652656338111	0.975077460297240
0.796571448159152	1.03104024218060
1.34703196410879	0.888623936327101
0.481719642150576	1.03648943949223
1.05888030944109	1.15306525737013
0.908249947341519	1.39353901258686
0.869679900090543	1.09810882011966
0.872273047110269	0.961163123511484
0.903709407848021	1.06867500341095
0.893677283240040	0.939380546949605
1.06236765391422	0.745375710995472
0.975496563757437	1.05926685138881
0.913317646041677	0.946810110337009
1.19672849121907	1.33230023401638
1.13076815338961	1.18229801299870
1.29919458327134	0.938136939278653
1.39841947187283	0.636627822496839
0.931513751171500	0.856087981523098
0.898000981028436	1.15782369128907
1.07166175066363	1.06211259195640
1.10646753933418	1.04807008977671
0.973075195449385	0.903177980923345
0.774123455430672	1.00346972058709
0.681609222249653	1.24706096121217
1.31733903761936	1.00719481088664
0.971052706830195	0.892907760939277
0.857215915886797	1.14040466768596
1.11264213542426	0.893239736753952
1.05608756257237	0.885150597704822
1.18996523724502	0.672369268256932
1.06438889115648	1.20855284688844
0.947863860674299	1.03160397504546
1.10505402461171	1.25773059606002
0.981580480243095	1.07065061460863
1.16042910727592	1.05012333652674
1.09397742730972	1.13451387821888
1.02540375663365	1.02486575366436
0.965417238485777	0.750770547614164
0.844141578110518	1.08616419149363
1.11763260402113	0.880158749968397
0.986318450469665	1.05717982529675
0.900273427287560	0.946101584989312
1.34293832255738	1.35457271513226
0.645507312722132	1.05486509071496
0.924443788239652	1.23461255269913
0.853158842978461	1.09998800751348
1.13004171737227	0.596986729960538
0.933600098618684	1.19844016849662
0.882818847896012	1.30997147244204
1.05378171114755	1.32908140169584
0.998994289984010	1.06337432890399
0.944215251591920	1.06832357441739
1.15568139151923	1.13504321781418
1.00030233708552	1.04180387398568
1.04848376691759	0.861515784652024
1.23782443631029	1.31405204744545
1.05479494283606	0.904711483033530
1.14515989068698	1.17894739327545
0.894790642481275	0.832508068509355
1.17131457224850	0.846261299388486
0.775063139570012	0.922194498102996
0.946316260484896	1.11511349454984
1.16196647012922	1.16686346531950
0.993500094740366	0.833357160809617
1.15235204875917	0.782890899770415
0.926424589951575	1.12922342553429
1.06558406369330	1.22399299474853
0.745935172691971	1.14207045137705
1.33452723810094	0.923701650274839
1.28831915534504	1.07542741135409
0.935295781058447	0.784243772236429
0.869662361451903	1.01699754965644
0.900507517848630	0.802653746711137
1.12107922420271	1.12166960877392
0.936570012840128	0.790689878086338
0.982381993531687	1.25913444191951
1.04791587743063	0.878080667124726
0.861895974351622	1.19323598911697
1.22661289258694	1.36795352380131
1.24496685393877	1.23214613207555
1.03591617288088	0.975518178041650
0.960770317689463	0.895918466790168
1.38077056107719	1.35133951271372
1.05562885016887	0.945449156780310
1.01288101001683	1.00958040328016
1.12026844341695	1.25390421861221
0.791913675473032	1.37565677278404
0.770385454248734	0.980353106538531
0.580511887850774	0.980639673813376
0.888083999584558	0.856478570745534
1.06249374822179	1.05580887827529
0.939295926527774	0.933406838541298
0.731120977660349	1.00609651513310
1.13537216714966	0.726678519219221
1.17583564189938	1.06080207688543
0.936585264878632	1.49052817056775
0.919585172742870	1.01858209309024
0.877457180618082	1.03010066981346
0.947208242279896	1.40129081091038
0.945960955291251	0.930992210924204
0.877414975185311	1.10107951237347
1.39306766794475	1.09319577693466
1.51435459125613	0.814681045098182
1.21507600914302	0.587028564525073
0.860391138254194	0.892716218622405
0.994380806751666	0.807865951273716
0.886995984798391	1.23786935838453
0.649315687613999	1.04674959994767
0.716773528569138	0.953796277493963
1.35349217552952	0.998090253785504
1.05709156423219	0.795217201686030
1.06209854544517	1.32476453833531
0.901242783393164	0.830240680935075
0.750259877380483	0.797060535452853
1.18219085711226	0.900469171599486
0.832639519407057	0.977978609129083
0.529218600631965	0.697043256105780
0.591855240068954	0.897337904010781
0.922241700783665	1.04052465828574
1.14498940577765	1.15989657174064
0.973653073059639	1.36898652736680
1.15613284450470	0.830694093427676
0.724625309214889	1.38040498116689
0.710655977527228	0.888978583919724
1.01444562673286	1.16849623207287
1.41977248561733	0.785240012054368
0.940257634467580	0.964588297844243
0.925112834307005	0.984422692127504
1.24997750036133	1.02912205803382
1.05492374980079	0.932941790323426
0.909701567467529	0.822336666019787
0.590664001670511	1.01226619605357
1.11939746752049	0.739554976291064
0.950760124050829	1.20475080879962
1.17423541078173	1.06404374561958
0.854595117748578	0.857383015165420
1.23207224238039	0.843765912591393
0.724242891914470	0.857214760110595
0.726129770293460	1.28316470014078
0.771903627989269	0.761378210447606
1.07746737462804	0.920332921121572
0.953680187483406	0.937827303459640
1.08723883139309	0.823847282392370
1.01162482453735	0.935162971592850
1.41830609790758	0.657401516860411
1.15136908079236	1.14235434292026
0.814526197324737	0.956099082937084
1.06105094800442	1.13293604428935
1.13067406173394	1.18922675041779
1.16289595616895	1.25174517603359
1.14513118048543	1.17254833487147
1.16793261801194	0.782099216967974
1.03349351312613	0.765185533702258
0.689745440996770	1.28035450686521
0.872598633125991	0.798517379377325
0.612810027131013	0.868380119147088
0.918838327490243	0.950258272191768
1.01906427277166	1.06557640311831
0.657312211817214	1.03087529224690
0.427517975570086	0.987453964224522
0.649064149970060	0.899191508519891
0.930239781066532	1.19718801682287
1.24048678465396	1.07665358468038
0.906327836755857	1.01133756488047
1.05717307076085	1.18485541633210
0.802996636271703	1.14342113793588
0.833031823907240	1.06747173285033
0.765449025924755	0.831225441958087
1.06321856205879	0.973868273082951
0.796454316930428	0.786755338397617
1.02033532283478	0.866223143459390
0.889731290921693	1.12639842271416
1.33481109568795	0.768673350183344
1.13128025105621	1.11985340180252
1.01811804896114	0.714835019420456
1.29973631003491	1.25785943569011
0.804577779157135	0.936861611086249
0.846903217381913	0.996352528327195
0.872720616098896	1.27173104840271
1.14422876492425	1.07183648361310
1.26790674361242	1.21933463646246
0.848920811830801	0.859302245800667
0.654166953318777	0.928164207097609
1.03678614828769	1.13849669083602
1.09408618593355	0.824434325959139
1.16465993367449	1.08507802359299
0.806071105170575	0.703519398511492
1.15741244037099	0.751175839541120
1.50251315083183	0.983091708181124
1.10467361595207	0.840107093092466
0.888597148714986	1.44872474640502
0.904335507414166	1.13501346749142
1.07090824477135	0.746811949462678
0.757971864099404	0.929069743028518
0.972000073033820	1.06709967798874
1.00679581038301	0.796244097820457
0.996402995258629	0.949322366552116
1.10101825467684	0.608355847216608
1.11328810616218	1.00472216720503
0.804728422759458	1.21463859534798
1.05581818537354	1.03174644297756
0.786516394342523	0.812964631884408
0.760728336696165	0.793527282046583
1.14657315480939	1.16295141960415
0.861213726674038	0.795272979334367
1.12179031459588	1.12526920983551
0.691977569713465	0.980431810773979
0.590708488640905	0.964702024562441
0.830819893804971	1.01668501472818
1.06358235637612	0.792227148966350
0.782099539169697	1.12782002015097
1.51262147645365	1.24028296569458
1.03247605682927	1.03318494282912
0.899949644797298	1.13672986669299
